The globular cluster system in NGC5866: optical observations from HST Advanced Camera for Surveys

We perform a detailed study of the Globular Cluster (GC) system in the galaxy NGC5866 based on F435W, F555W, and F625W (~ B, V, and R) HST Advanced Camera for Surveys images. Adopting color, size and shape selection criteria, the final list of GC candidates comprises 109 objects, with small estimated contamination from background galaxies, and foreground stars. The color distribution of the final GC sample has a bimodal form. Adopting color to metallicity transformations derived from the Teramo--SPoT simple stellar population model, we estimate a metallicity [Fe/H]~ -1.5, and -0.6 dex for the blue and red peaks, respectively. A similar result is found if the empirical color-metallicity relations derived from Galactic GCs data are used. The two subpopulations show some of the features commonly observed in the GC system of other galaxies, like a ``blue tilt'', higher central concentrations of the red subsystem, and larger half--light radii at larger galactocentric distances. However, we do not find evidence of a substantial difference between the average sizes of red and blue clusters. Our analysis of the GC Luminosity Function indicates a V-band Turn-Over Magnitude V$_0^{TOM}$=23.46+-0.06, or M$_{V,0}^{TOM}\sim-7.29 +- 0.10$ mag, using the distance modulus derived from the average of SBF and the PNLF distances. The absolute Turn-Over Magnitude obtained agrees well with calibrations from literature. The specific frequency is measured to be $S_N=1.4 +- 0.3$, typical for galaxies of this type.

==> referee_report.txt <==
Dear Dr. Rasio,

We thank the referee for her/his careful reading of our manuscript,
"The Globular Cluster System in NGC 5866: Optical
Observations from HST Advanced Camera for Surveys" (MS 71981)

We have endeavored to implement all of the referee's helpful
comments and suggestions, and we believe that the paper is much
improved as a result.  Below, we include the text of the referee
report and describe in detail the changes we have made in response
to the referee's specific comments.  Our responses are given
in capitalized text.  We hope that the paper will now be acceptable
for publication.

Best regards,
Michele Cantiello

*************************************************


Dr. Michele Cantiello
INAF
Osservatorio Astronomico di Teramo
via M. Maggini, snc
Teramo,  I-64100 
Italy

Dear Dr. Cantiello,

I have appended the referee's report on your submission to the ApJ
entitled "The Globular Cluster System in NGC 5866: Optical
Observations from HST Advanced Camera for Surveys" by M. Cantiello et
al. (MS 71981).  I would be happy to consider a revised version for
publication in ApJ.  When you resubmit the paper, please include a
detailed cover letter containing the complete list of the changes you
have made to the manuscript and your point-by-point responses to the
report.

Processing of your revised manuscript will be expedited if you make
your revisions to the manuscript LaTeX file available for downloading
from the ApJ Web Peer Review site (http://mss.uchicago.edu/ApJ/).
This version incorporates any modifications necessary for smooth
processing by the ApJ electronic system.  The associated pdf file is
the version seen by the referee.

If you have any questions, please feel free to contact me.

Best regards,

Fred Rasio

---
Frederic A. Rasio
Scientific Editor
The Astrophysical Journal
Phone: +1 847 467 3419
rasio@northwestern.edu


************************************************************************
REFEREE'S REPORT

This is a straightforward observational study of HST/ACS imaging of
the globular cluster system of the S0 NGC 5866. I recommend
publication subject to a small number of changes and comments, as
detailed below.

The authors state, in the introduction and a number of places later in
the manuscript (Section 4.1 and 4.3) that recent works such as
Richtler (2006) and Yoon et al. (2006) have cast doubt on the standard
interpretation that bimodality in the optical colors of GCs is due
primarily to metallicity. These statements are made as if such objects
are new. However, there has been considerably uncertainty as to the
exact cause of bimodality ever since its discovery. The "classic"
issue is the age-metallicity degeneracy of optical colors. The central
point of the recent papers cited is that a bimodal color distribution
might be due to the combination of a *unimodal* metallicity
distribution and a non-linear color-metallicity relation of the
appropriate shape, a point that is not elucidated. It would also be
appropriate to cite the recent works of Kundu & Zepf (2007) and
Strader et al. (2007), which show, using near-IR photometry and
spectroscopy respecitvely, that GC bimodality in two giant ellipticals
represents true metallicity subpopulations.
DONE. WE HAVE ADDED THE COMMENT SUGGESTED BY THE REFEREE ON THE YOON ET
AL., AND RICHTLER PAPERS IN THE INTRODUCTION. ALSO ONE OF THE 
REFERENCE SUGGESTED BY THE REFEREE [Kundu & Zepf (2007)] HAS
BEEN INCLUDED.


In the Introduction it is also stated that as a disk galaxy, NGC 5866
is expected to have fewer GCs than an elliptical, with no reference
for this statement.
DONE, ADDED THE OLD HARRIS & VAN DEN BERGH (1981) REFERENCE
AND THE MORE RECENT Brodie & Strader (2006) ONE


Section 3:

The source of the extinction corrections needs to be referenced.
OK

Section 4:

It would be helpful to see a figure of the theoretical B-R vs. [Fe/H]
relation adopted overplotted on the Galactic GCs data so as to assure
the reader the fit is good. The relation in the paper is somewhat
steeper than the empirical fit to Galactic and N4594 data in Spitler
et al. (2006), and this latter paper also shows that at least one
theoretical relation (that of Bruzual & Charlot) is a poor fit in the
metal-poor regime to Galactic GCs.
DONE - WE HAVE INCLUDED THE FIGURE REQUESTED BY THE REFEREE.


The comments about different scenarios for the "blue tilt" are not
quite correct. While Strader et al. (2006) proposed that dark matter
halos might be necessary for self-enrichment to be effective, no
critical assessment of different models was performed, and it is not
clear whether a dark matter halo would be necessary to produce the
observed relation through self-enrichment.
DONE, WE HAVE REPHRASED THE SENTENCE.

No details are given as to how the individual color-magnitude fits
were done to the subpopulations. Was a single color used to divide the
GC system into subpopulations? If so, this will likely bias the
results, since there is typically overlap between the two
subpopulations. The plotted fits do not look obviously wrong, but in
any case this needs to be discussed in more detail.
DONE. WE HAVE GIVEN MORE EXPLANATIONS ON WHAT WE HAVE DONE. WE ADDED
ALSO A SENTENCE TO ACKNOWLEDGE THAT SOME BIAS IS INCLUDED IN THE
RESULTS, AS SUGGESTED BY THE REFEREE.


While the outer parts of GC systems are often well-fit by power laws,
the systems also often show cores in the central few kpc (see, e.g.,
Ashman & Zepf 1998).
ADDED

It would be nice to see a comparison between the radial distributions
derived in this paper and those for other early-type galaxies of
similar luminosity.
DONE. ADDED SOME COMMENTS ON THIS SUBJECT. WE HAVE SLIGHTLY CHANGED THE
FITS IN ORDER TO PROPERLY COMPARE OUR NUMBERS WITH THOSE TAKEN FROM
LITERATURE (Kissler-Patig, 1997).


The way in which the authors compare the color-color distributions of
NGC 5866 GCs to models and to Galactic and NGC 4594 GCs makes it
difficult for the reader to draw straightforward conclusions. It might
be worthwhile, at the very least, for the authors to have on plot that
directly compares, for example, the B-R histograms of N5866 GCs with
the other galaxies shown. This would make concrete the extension of
the N4594 system to redder colors (and possible higher metallicities)
than the N5866 or Galactic systems.
DONE. WE HAVE INCLUDED IN THE (OLD) FIGURE 9 ALSO THE (B-R)o COLOR
HISTOGRAMS OF THE THREE GALAXIES


Since the imaging of this system is reasonably deep and they have a
good handle on the total number of GCs, I find the lack of specific
frequency calculations (both for the total system and the individual
subpopulations) rather curious. If the authors wish to no include
these, say because they think it unwise to extrapolate the results ACS
imaging to large radii, they should add a note saying this.
DONE. WE HAVE ADDED A DISCUSSION ABOUT THE SPECIFIC FREQUENCY
IN SECT. 4.6

------------

